CT2Yarn: Yarn-Level Reconstruction of Crochet from Computed Tomography

We introduce CT2Yarn, a human-in-the-loop framework for recovering a single continuous yarn path from micro-computed tomography (micro-CT) scans of real crochet objects. Crochet is a craft that creates complex three-dimensional shapes by interlocking loops formed from a single yarn. Recovering the underlying yarn path from external observations is challenging because of severe self-occlusion. While micro-CT reveals the full internal structure of a crochet object, the volumetric scan alone does not explicitly encode how the yarn traverses the object. This challenge stems from the hierarchical structure of yarn: a yarn consists of multiple twisted plies, and each ply itself consists of twisted fibers. Consequently, local fiber orientations observed in micro-CT scans are not aligned with the overall yarn direction. To recover yarn-level orientations from ply-level fiber orientations, we first estimate local fiber directions using Gabor filtering and convert the volume into an oriented point cloud. We then introduce an anisotropic mean-shift procedure that aggregates local fiber orientations within a neighborhood of the yarn radius into yarn-level orientation estimates. Combined with an automatic topology skeletonization strategy, our method extracts yarn-path fragments. Subsequent fragment linking, junction cleaning, and loop detection merge these trees into a small number of long curves. Where the automatic reconstruction remains ambiguous, a sketch-based user interface enables users to interactively complete the single continuous yarn path. The recovered yarn path enables downstream applications including physically based simulation, ply-level rendering, and stitch-pattern extraction.

==> README_CRC.txt <==
CT2Yarn: Yarn-Level Reconstruction of Crochet from Computed Tomography
Pacific Graphics 2026 -- Conference Track -- paper1149
Camera-Ready Copy (CRC) source package

Build
-----
  pdflatex EGauthorGuidelines-PG2026-confpaper
  biber    EGauthorGuidelines-PG2026-confpaper
  pdflatex EGauthorGuidelines-PG2026-confpaper
  pdflatex EGauthorGuidelines-PG2026-confpaper

The pre-built bibliography (.bbl) is included, so the first pdflatex run
already produces the complete reference list if biber is unavailable.

Contents
--------
  EGauthorGuidelines-PG2026-confpaper.tex   main file (\WsConferencePaper, CC-BY)
  EGauthorGuidelines-body_with_teaser.inc   title, authors, teaser, abstract, body
  secs/                                     the six sections and the three tables
  figs/                                     all 13 figures used by the paper (PDF)
  egbibsample.bib                           bibliography
  *.cls, *.sty, *.fd, EG.bbx, orcid.*       official Eurographics template files
  paper1149_CRC.pdf                         the camera-ready PDF

